The Impact of Differential Privacy on Group Disparity Mitigation

The performance cost of differential privacy has, for some applications, been shown to be higher for minority groups; fairness, conversely, has been shown to disproportionally compromise the privacy of members of such groups. Most work in this area has been restricted to computer vision and risk assessment. In this paper, we evaluate the impact of differential privacy on fairness across four tasks, focusing on how attempts to mitigate privacy violations and between-group performance differences interact: Does privacy inhibit attempts to ensure fairness? To this end, we train $(\varepsilon,\delta)$-differentially private models with empirical risk minimization and group distributionally robust training objectives. Consistent with previous findings, we find that differential privacy increases between-group performance differences in the baseline setting; but more interestingly, differential privacy reduces between-group performance differences in the robust setting. We explain this by reinterpreting differential privacy as regularization.

==> figs/dro_disparity.tikz <==
% This file was created by tikzplotlib v0.9.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0.75,0}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.65,0.6)}, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Vol. groupDRO},
x grid style={white!69.0196078431373!black},
xlabel={$\tau$ (Days)},
xmin=0.8, xmax=5.2,
xtick style={color=black},
xtick={1,2,3,4,5},
xticklabels={3,4,5,6,7},
y grid style={white!69.0196078431373!black},
ylabel={Group Disparity in MSE},
ymin=-0.1, ymax=0.7,
ytick style={color=black}
]
\path [draw=red, semithick]
(axis cs:1,0.165)
--(axis cs:1,0.295);

\path [draw=red, semithick]
(axis cs:2,-0.035)
--(axis cs:2,0.115);

\path [draw=red, semithick]
(axis cs:3,-0.04)
--(axis cs:3,0.1);

\path [draw=red, semithick]
(axis cs:4,-0.00999999999999999)
--(axis cs:4,0.03);

\path [draw=red, semithick]
(axis cs:5,-0.00499999999999999)
--(axis cs:5,0.025);

\path [draw=black, semithick]
(axis cs:1,0.32)
--(axis cs:1,0.52);

\path [draw=black, semithick]
(axis cs:2,0.165)
--(axis cs:2,0.295);

\path [draw=black, semithick]
(axis cs:3,-0.06)
--(axis cs:3,0.14);

\path [draw=black, semithick]
(axis cs:4,-0.0550000000000001)
--(axis cs:4,0.0949999999999999);

\path [draw=black, semithick]
(axis cs:5,0.06)
--(axis cs:5,0.18);

\path [draw=blue, semithick]
(axis cs:1,0.275)
--(axis cs:1,0.465);

\path [draw=blue, semithick]
(axis cs:2,0.15)
--(axis cs:2,0.27);

\path [draw=blue, semithick]
(axis cs:3,-0.085)
--(axis cs:3,0.205);

\path [draw=blue, semithick]
(axis cs:4,-0.05)
--(axis cs:4,0.11);

\path [draw=blue, semithick]
(axis cs:5,0.025)
--(axis cs:5,0.195);

\path [draw=color0, semithick]
(axis cs:1,0.23)
--(axis cs:1,0.37);

\path [draw=color0, semithick]
(axis cs:2,0.145)
--(axis cs:2,0.275);

\path [draw=color0, semithick]
(axis cs:3,-0.0149999999999999)
--(axis cs:3,0.155);

\path [draw=color0, semithick]
(axis cs:4,-0.08)
--(axis cs:4,0.08);

\path [draw=color0, semithick]
(axis cs:5,0.065)
--(axis cs:5,0.175);

\path [draw=green!50!black, semithick]
(axis cs:1,0.205)
--(axis cs:1,0.435);

\path [draw=green!50!black, semithick]
(axis cs:2,0.18)
--(axis cs:2,0.3);

\path [draw=green!50!black, semithick]
(axis cs:3,-0.0149999999999999)
--(axis cs:3,0.155);

\path [draw=green!50!black, semithick]
(axis cs:4,-0.055)
--(axis cs:4,0.075);

\path [draw=green!50!black, semithick]
(axis cs:5,0.00500000000000005)
--(axis cs:5,0.115);

\addplot [semithick, red, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.23
2 0.04
3 0.03
4 0.01
5 0.01
};
\addplot [semithick, black, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.42
2 0.23
3 0.04
4 0.0199999999999999
5 0.12
};
\addplot [semithick, blue, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.37
2 0.21
3 0.0600000000000001
4 0.03
5 0.11
};
\addplot [semithick, color0, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.3
2 0.21
3 0.0700000000000001
4 0
5 0.12
};
\addplot [semithick, green!50!black, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.32
2 0.24
3 0.0700000000000001
4 0.01
5 0.0600000000000001
};
\end{axis}

\end{tikzpicture}


==> figs/erm_disparity.tikz <==
% This file was created by tikzplotlib v0.9.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0.75,0}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.65,0.6)}, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Vol. ERM},
x grid style={white!69.0196078431373!black},
xlabel={$\tau$ (Days)},
xmin=0.8, xmax=5.2,
xtick style={color=black},
xtick={1,2,3,4,5},
xticklabels={3,4,5,6,7},
y grid style={white!69.0196078431373!black},
ylabel={Group Disparity in MSE},
ymin=-0.1, ymax=0.7,
ytick style={color=black}
]
\path [draw=red, semithick]
(axis cs:1,0.26)
--(axis cs:1,0.36);

\path [draw=red, semithick]
(axis cs:2,0.165)
--(axis cs:2,0.215);

\path [draw=red, semithick]
(axis cs:3,-0.085)
--(axis cs:3,0.105);

\path [draw=red, semithick]
(axis cs:4,-0.015)
--(axis cs:4,0.055);

\path [draw=red, semithick]
(axis cs:5,-0.025)
--(axis cs:5,0.265);

\path [draw=black, semithick]
(axis cs:1,0.52)
--(axis cs:1,0.64);

\path [draw=black, semithick]
(axis cs:2,0.25)
--(axis cs:2,0.35);

\path [draw=black, semithick]
(axis cs:3,0.195)
--(axis cs:3,0.325);

\path [draw=black, semithick]
(axis cs:4,0.05)
--(axis cs:4,0.17);

\path [draw=black, semithick]
(axis cs:5,0.0399999999999999)
--(axis cs:5,0.22);

\path [draw=blue, semithick]
(axis cs:1,0.46)
--(axis cs:1,0.66);

\path [draw=blue, semithick]
(axis cs:2,0.0100000000000001)
--(axis cs:2,0.13);

\path [draw=blue, semithick]
(axis cs:3,-7.63278329429795e-17)
--(axis cs:3,0.0799999999999999);

\path [draw=blue, semithick]
(axis cs:4,0.06)
--(axis cs:4,0.14);

\path [draw=blue, semithick]
(axis cs:5,-0.00999999999999993)
--(axis cs:5,0.17);

\path [draw=color0, semithick]
(axis cs:1,0.27)
--(axis cs:1,0.39);

\path [draw=color0, semithick]
(axis cs:2,0.0650000000000001)
--(axis cs:2,0.315);

\path [draw=color0, semithick]
(axis cs:3,-0.00499999999999995)
--(axis cs:3,0.145);

\path [draw=color0, semithick]
(axis cs:4,-0.025)
--(axis cs:4,0.205);

\path [draw=color0, semithick]
(axis cs:5,-0.0349999999999999)
--(axis cs:5,0.175);

\path [draw=green!50!black, semithick]
(axis cs:1,0.34)
--(axis cs:1,0.5);

\path [draw=green!50!black, semithick]
(axis cs:2,0.195)
--(axis cs:2,0.285);

\path [draw=green!50!black, semithick]
(axis cs:3,-0.00500000000000007)
--(axis cs:3,0.105);

\path [draw=green!50!black, semithick]
(axis cs:4,0.0450000000000001)
--(axis cs:4,0.155);

\path [draw=green!50!black, semithick]
(axis cs:5,0.03)
--(axis cs:5,0.17);

\addplot [semithick, red, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.31
2 0.19
3 0.01
4 0.02
5 0.12
};
\addplot [semithick, black, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.58
2 0.3
3 0.26
4 0.11
5 0.13
};
\addplot [semithick, blue, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.56
2 0.0700000000000001
3 0.0399999999999999
4 0.1
5 0.0800000000000001
};
\addplot [semithick, color0, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.33
2 0.19
3 0.0700000000000001
4 0.09
5 0.0700000000000001
};
\addplot [semithick, green!50!black, mark=*, mark size=1, mark options={solid}, forget plot]
table {%
1 0.42
2 0.24
3 0.0499999999999999
4 0.1
5 0.1
};
\end{axis}

\end{tikzpicture}


==> figs/temporal_disparity.tikz <==
% This file was created by tikzplotlib v0.9.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0.75,0}

\pgfplotsset{label style = {font=\small}, tick label style={font=\small} }

\pgfmathsetlengthmacro\MajorTickLength{
      \pgfkeysvalueof{/pgfplots/major tick length} * 0.2
    }

\begin{groupplot}[group style={group size=2 by 1}]
\nextgroupplot[
width=7cm,
xlabel=$\tau$ (Days),
tick align=outside,
tick pos=left,
title={\scalebox{0.9}{Vol. ERM}},
x grid style={white!69.0196078431373!black},
xmin=0.8, xmax=5.2,
xtick style={color=black},
xtick={1,2,3,4,5},
xticklabels={\scalebox{0.9}{3},\scalebox{0.9}{4},\scalebox{0.9}{5},\scalebox{0.9}{6},\scalebox{0.9}{7}},
y grid style={white!69.0196078431373!black},
ymin=-0.1015, ymax=0.664833333333333,
ytick style={color=black},
ylabel={\scalebox{0.9}{Group-disparity in MSE}}
]
\path [draw=red, semithick]
(axis cs:1,0.53)
--(axis cs:1,0.63);

\path [draw=red, semithick]
(axis cs:2,0.258333333333333)
--(axis cs:2,0.341666666666667);

\path [draw=red, semithick]
(axis cs:3,0.205833333333333)
--(axis cs:3,0.314166666666667);

\path [draw=red, semithick]
(axis cs:4,0.06)
--(axis cs:4,0.16);

\path [draw=red, semithick]
(axis cs:5,0.0549999999999999)
--(axis cs:5,0.205);

\path [draw=color0, semithick]
(axis cs:1,0.28)
--(axis cs:1,0.38);

\path [draw=color0, semithick]
(axis cs:2,0.0858333333333334)
--(axis cs:2,0.294166666666667);

\path [draw=color0, semithick]
(axis cs:3,0.00750000000000005)
--(axis cs:3,0.1325);

\path [draw=color0, semithick]
(axis cs:4,-0.00583333333333337)
--(axis cs:4,0.185833333333333);

\path [draw=color0, semithick]
(axis cs:5,-0.0174999999999999)
--(axis cs:5,0.1575);

\path [draw=green!50!black, semithick]
(axis cs:1,0.353333333333333)
--(axis cs:1,0.486666666666667);

\path [draw=green!50!black, semithick]
(axis cs:2,0.2025)
--(axis cs:2,0.2775);

\path [draw=green!50!black, semithick]
(axis cs:3,0.0041666666666666)
--(axis cs:3,0.0958333333333333);

\path [draw=green!50!black, semithick]
(axis cs:4,0.0541666666666667)
--(axis cs:4,0.145833333333333);

\path [draw=green!50!black, semithick]
(axis cs:5,0.0416666666666666)
--(axis cs:5,0.158333333333333);

\addplot [semithick, red, mark=*, mark size=2, mark options={solid}]
table {%
1 0.58
2 0.3
3 0.26
4 0.11
5 0.13
};
\addplot [semithick, color0, mark=square, mark size=3, mark options={solid}]
table {%
1 0.33
2 0.19
3 0.0700000000000001
4 0.09
5 0.0700000000000001
};
\addplot [semithick, green!50!black, mark=triangle, mark size=3, mark options={solid}]
table {%
1 0.42
2 0.24
3 0.0499999999999999
4 0.1
5 0.1
};

\nextgroupplot[
width=7cm,
xshift=0.0cm,
xlabel=$\tau$ (Days),
legend style={legend style={font=\normalsize,nodes={scale=0.80}},draw=none},
scaled y ticks=manual:{}{\pgfmathparse{#1}},
tick align=outside,
tick pos=left,
title={\scalebox{0.9}{Vol. Group DRO}},
x grid style={white!69.0196078431373!black},
xmin=0.8, xmax=5.2,
xtick style={color=black},
xtick={1,2,3,4,5},
xticklabels={\scalebox{0.9}{3},\scalebox{0.9}{4},\scalebox{0.9}{5},\scalebox{0.9}{6},\scalebox{0.9}{7}},
y grid style={white!69.0196078431373!black},
ymin=-0.1015, ymax=0.664833333333333,
ytick style={color=black},
]
\path [draw=red, semithick]
(axis cs:1,0.336666666666667)
--(axis cs:1,0.503333333333333);

\path [draw=red, semithick]
(axis cs:2,0.175833333333333)
--(axis cs:2,0.284166666666667);

\path [draw=red, semithick]
(axis cs:3,-0.0433333333333333)
--(axis cs:3,0.123333333333333);

\path [draw=red, semithick]
(axis cs:4,-0.0425000000000001)
--(axis cs:4,0.0824999999999999);

\path [draw=red, semithick]
(axis cs:5,0.07)
--(axis cs:5,0.17);

\path [draw=color0, semithick]
(axis cs:1,0.241666666666667)
--(axis cs:1,0.358333333333333);

\path [draw=color0, semithick]
(axis cs:2,0.105833333333333)
--(axis cs:2,0.214166666666667);

\path [draw=color0, semithick]
(axis cs:3,-0.0508333333333333)
--(axis cs:3,0.0908333333333334);

\path [draw=color0, semithick]
(axis cs:4,-0.0666666666666667)
--(axis cs:4,0.0666666666666667);

\path [draw=color0, semithick]
(axis cs:5,0.0741666666666667)
--(axis cs:5,0.165833333333333);

\path [draw=green!50!black, semithick]
(axis cs:1,0.224166666666667)
--(axis cs:1,0.415833333333333);

\path [draw=green!50!black, semithick]
(axis cs:2,0.14)
--(axis cs:2,0.24);

\path [draw=green!50!black, semithick]
(axis cs:3,-0.0508333333333333)
--(axis cs:3,0.0908333333333334);

\path [draw=green!50!black, semithick]
(axis cs:4,-0.0441666666666667)
--(axis cs:4,0.0641666666666667);

\path [draw=green!50!black, semithick]
(axis cs:5,0.0141666666666667)
--(axis cs:5,0.105833333333333);

\addplot [semithick, red, mark=*, mark size=2, mark options={solid}]
table {%
1 0.42
2 0.23
3 0.04
4 0.0199999999999999
5 0.12
};
\addlegendentry{$\varepsilon$=0.96}
\addplot [semithick, green!50!black, mark=triangle, mark size=3, mark options={solid}]
table {%
1 0.32
2 0.19
3 0.0200000000000001
4 0.01
5 0.0600000000000001
};
\addlegendentry{$\varepsilon$=6.42}
\addplot [semithick, color0, mark=square, mark size=3, mark options={solid}]
table {%
1 0.3
2 0.16
3 0.0200000000000001
4 0
5 0.12
};
\addlegendentry{$\varepsilon$=9.32}

\end{groupplot}

\end{tikzpicture}


